Tracking Skin Colour and Wrinkle Changes During Cosmetic Product Trials Using Smartphone Images

Background: To explore how the efficacy of product trials for skin cosmetics can be improved through the use of consumer-level images taken by volunteers using a conventional smartphone. Materials and Methods: 12 women aged 30 to 60 years participated in a product trial and had close-up images of the cheek and temple regions of their faces taken with a high-resolution Antera 3D CS camera at the start and end of a 4-week period. Additionally, they each had ``selfies'' of the same regions of their faces taken regularly throughout the trial period. Automatic image analysis to identify changes in skin colour used three kinds of colour normalisation and analysis for wrinkle composition identified edges and calculated their magnitude. Results: Images taken at the start and end of the trial acted as baseline ground truth for normalisation of smartphone images and showed large changes in both colour and wrinkle magnitude during the trial for many volunteers. Conclusions: Results demonstrate that regular use of selfie smartphone images within trial periods can add value to interpretation of the efficacy of the trial.

==> README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 22 September 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   NJDnatbib.sty --> NJD natbib reference package.
%   Stix-Fonts (folder) -->   Stix font files 
%   Execute(double click) --> Windows-Stix-fontinstaller.exe from Stix-Fonts folder (This EXE file will install fonts to local drive)
%   Still shows font error, please do the following
%   Start-->run--> type "mo_edmin.exe" and press enter
%   Press -->Refresh FNDB button--> press close button.
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls, NJDnatbib.sty, wileyNJD-AMA.bst and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%


